Consistent Dialogue Generation with Self-supervised Feature Learning

Generating responses that are consistent with the dialogue context is one of the central challenges in building engaging conversational agents. We demonstrate that neural conversation models can be geared towards generating consistent responses by maintaining certain features related to topics and personas throughout the conversation. Past work has required external supervision that exploits features such as user identities that are often unavailable. In our approach, topic and persona feature extractors are trained using a contrastive training scheme that utilizes the natural structure of dialogue data. We further adopt a feature disentangling loss which, paired with controllable response generation techniques, allows us to promote or demote certain learned topics and persona features. Evaluation results demonstrate the model's ability to capture meaningful topics and persona features. The incorporation of the learned features brings significant improvement in terms of the quality of generated responses on two dialogue datasets.

==> figure/z001_l.txt <==
0.028554061
0.02503019
0.029055608
0.03338301
0.027623348
0.030006723
0.02558058
0.02536362
0.022522684
0.026701974
0.030286347
0.02932804
0.028260183
0.028056065
0.026675984
0.02808493
0.030008702
0.029496903
0.02674017
0.024097485
0.026047716
0.026831018
0.02426637
0.023567999
0.024454365
0.027691662
0.026818465
0.026502388
0.031167578
0.025609434
0.022258537
0.026074622
0.020326633
0.024199443
0.028188707
0.023504376
0.027370252
0.027413564
0.02587988
0.025640773
0.025676006
0.027966509
0.026451426
0.026004387
0.027210006
0.028565127
0.024167862
0.028869845
0.029366223
0.025495319
0.023467148
0.029667621
0.025825985
0.023162285
0.030804446
0.03006439
0.025399752
0.02516334
0.026727987
0.03149026
0.026306527
0.028914332
0.02852917
0.023431735
0.025053598
0.028071592
0.02310938
0.027364274
0.024489168
0.02952268
0.022124812
0.025321832
0.02753066
0.020714344
0.02732932
0.024216576
0.026534986
0.022139773
0.024076492
0.024159005
0.026119975
0.022664625
0.023135237
0.022899548
0.026154647
0.03078591
0.026456077
0.025155984
0.02538624
0.028709833
0.02546387
0.027303861
0.026963105
0.02601323
0.027365774
0.025144823
0.022833312
0.026115999
0.02458002
0.025163677
0.024044061
0.03002604
0.026678748
0.027123246
0.03225758
0.021598987
0.028538417
0.023384182
0.028508775
0.02190262
0.025438994
0.02785649
0.027060457
0.022427192
0.025554677
0.032368455
0.025679043
0.030715287
0.027318284
0.028731195
0.024866555
0.02361218
0.030566582
0.028882258
0.024202308
0.027672531
0.024573788
0.020982666
0.028214902
0.023652578
0.02869251
0.023048438
0.022378024
0.028324997
0.024032364
0.02819443
0.025086012
0.02932918
0.023692766
0.027183447
0.025578406
0.027676243
0.02489981
0.030256784
0.027425978
0.026784606
0.032270208
0.027844757
0.026877629
0.022888558
0.026096148
0.022539789
0.026248949
0.02153889
0.03333602
0.023975372
0.01868328
0.022916105
0.021503467
0.029728614
0.026206642
0.02075274
0.028620007
0.025132941
0.022879357
0.023258204
0.027505735
0.024153825
0.025688257
0.027843885
0.026759975
0.025411148
0.024101343
0.0329573
0.027466178
0.024046278
0.02151843
0.027255906
0.027450735
0.029539516
0.023191623
0.034168
0.025480332
0.026933271
0.026608147
0.027163515
0.024041645
0.023167673
0.029058453
0.029817497
0.025409864
0.02406308
0.031097226
0.025161147
0.030608749
0.026772153
0.024280658
0.026174767
0.025022492
0.026185822
0.036092382
0.026210073
0.024995204
0.024035841
0.024035743
0.026563605
0.024045376
0.029526625
0.027863877
0.023730656
0.023323322
0.02546177
0.026249118
0.024931204
0.025464945
0.02537074
0.019999921
0.022581715
0.023654617
0.028414836
0.022844506
0.022716194
0.023515726
0.027754605
0.025603198
0.023263883
0.028510472
0.02710262
0.02893781
0.028607788
0.028015094
0.027280727
0.023680605
0.03016501
0.028120195
0.021954939
0.028191183
0.025196038
0.027493082
0.025262255
0.02210389
0.02376974
0.027520742
0.022844939
0.027672864
0.029183066
0.021815443
0.02582931
0.023459507
0.028219745
0.020980306
0.022355072
0.032418624
0.01998027
0.03170119
0.025922377
0.026293129
0.023584623
0.019940969
0.024433903
0.020875735
0.025319185
0.02422779
0.024328232
0.023253724
0.02410159
0.023160612
0.024099043
0.026880052
0.025277829
0.022651529
0.026143298
0.027856806
0.02458494
0.027278192
0.026262712
0.026891965
0.029849224
0.0320588
0.027963921
0.025796194
0.023480494
0.022130996
0.028145628
0.025072243
0.027275357
0.027964346
0.024064474
0.025639033
0.021563657
0.02463926
0.027565569
0.02455107
0.026091494
0.024824137
0.027441345
0.022318935
0.022328662
0.026380815
0.0245048
0.025300309
0.02551148
0.023275184
0.028401636
0.025421433
0.02749481
0.027659433
0.023165733
0.022245092
0.023761757
0.029849557
0.025608957
0.023770742
0.026631584
0.023792474
0.026767276
0.030889524
0.021684173
0.027768595
0.026622802
0.02152782
0.023548497
0.02263285
0.025191989
0.031127881
0.025488626
0.027736938
0.018751381
0.025392072
0.021043248
0.021127054
0.027914567
0.026829533
0.02460501
0.023468623
0.027236134
0.028027648
0.0267778
0.022377351
0.024964968
0.025260717
0.02816289
0.026540259
0.027669843
0.02728735
0.024377612
0.02377619
0.025784027
0.025288003
0.022201275
0.024034876
0.027647432
0.023827557
0.025444664
0.022836229
0.026428279
0.02809063
0.02398538
0.023419745
0.023286397
0.021057896
0.025020204
0.024354367
0.025284281
0.026133116
0.025129022
0.022646494
0.025198726
0.027097804
0.024120951
0.028845634
0.022558412
0.022138337
0.025831684
0.024174972
0.025852492
0.025367834
0.021761348
0.025024474
0.024872739
0.031299476
0.022840068
0.026673598
0.025206847
0.028771605
0.023642289
0.024463816
0.023731317
0.025039436
0.02946972
0.026268916
0.029154446
0.022920592
0.026078925
0.026670262
0.03142379
0.0222642
0.025179164
0.021419082
0.024908261
0.019634213
0.025453396
0.026308196
0.027168907
0.025638241
0.028941147
0.028444111
0.025067873
0.032519247
0.024175167
0.020987649
0.02908241
0.023834318
0.025799112
0.028886883
0.027144479
0.021233685
0.024095284
0.022547662
0.027812526
0.026799237
0.024004616
0.030465864
0.027001569
0.030238222
0.02538558
0.025526527
0.0250745
0.018323522
0.025527667
0.022569641
0.02935163
0.023826405
0.024492769
0.025149282
0.025196932
0.028772075
0.020918109
0.027098132
0.028444495
0.023054644
0.027537998
0.026381249
0.024734885
0.020741198
0.021772543
0.028946972
0.020578243
0.024218325
0.024566183
0.021382872
0.022314174
0.025115285
0.026757225
0.03011002
0.025632735
0.023291958
0.026594337
0.026102986
0.0261306
0.023219291
0.025923755
0.024572
0.027501788
0.026037607
0.02822246
0.02668954
0.029508755
0.024702761
0.025225278
0.022174207
0.027785873
0.023232158
0.030292008
0.027154908
0.026702046
0.024185665
0.021186952
0.026192669
0.022609305
0.024788273
0.0271974
0.026318915
0.025183847
0.030414853
0.02765322
0.024558563
0.02918478
0.025820218
0.025833756
0.027354058
0.024933536
0.0242067
0.024114165
0.025989925
0.029130982
0.021082452
0.020037208
0.021829817
0.022104569
0.022581765
0.024233056
0.019417519
0.019858336
0.028195344
0.024705848
0.027584396
0.020992357
0.027607046
0.022425544
0.025090668
0.025986845
0.023524005
0.023292644
0.026143042
0.028375076
0.023515992
0.02349925
0.02587533
0.025041053
0.025183475
0.02713482
0.020141065
0.022670457
0.027474655
0.02526825
0.022657093
0.026451241
0.024890095
0.023756955
0.028517686
0.029254712
0.020143788
0.024934344
0.021411436
0.02378167
0.025593277
0.027594097
0.025913393
0.024754986
0.028381467
0.024027595
0.022102892
0.025006933
0.030863265
0.020707728
0.023579147
0.02385987
0.025536316
0.02469835
0.024717657
0.027874336
0.032935966
0.026663588
0.021386772
0.026741523
0.031219186
0.02784291
0.022408284
0.020374771
0.025791997
0.03012707
0.024215216
0.025251359
0.02748814
0.020724632
0.029289907
0.024375932
0.023682809
0.023647642
0.024894463
0.026013173
0.02258468
0.019698406
0.024206394
0.023074161
0.02443756
0.02608922
0.02704341
0.02637847
0.02437531
0.026790814
0.030184666
0.024119454
0.022136075
0.022081489
0.026530046
0.024759859
0.023484686
0.027384937
0.022530643
0.022112973
0.020303957
0.020127349
0.02349164
0.025550194
0.023743384
0.023192823
0.022157004
0.023674404
0.02412295
0.027619395
0.02602236
0.026191449
0.0239813
0.018605852
0.02532922
0.027723774
0.027652808
0.02582496
0.023947734
0.026470698
0.026521923
0.022034483
0.021662017
0.02526575
0.028608417
0.024740502
0.021087779
0.02451103
0.027884496
0.027544267
0.028201852
0.024302516
0.026078062
0.028142657
0.02573263
0.024450993
0.02346468
0.02611231
0.030526793
0.023394218
0.025572883
0.025024168
0.023877725
0.025169058
0.022927368
0.02401381
0.031133976
0.029393082
0.022669544
0.029587252
0.024274787
0.030097758
0.02992134
0.02728146
0.024097884
0.027176946
0.024589404
0.030004425
0.025773704
0.031617027
0.024353767
0.026240751
0.020962104
0.024098322
0.03024132
0.030880675
0.024081003
0.02417415
0.025250029
0.028981842
0.026176568
0.022423768
0.03081829
0.025601685
0.027963638
0.024473522
0.02744074
0.026979098
0.022079442
0.023757648
0.029904535
0.024208225
0.026007261
0.027906615
0.026102573
0.02405984
0.019981565
0.021574093
0.019888928
0.024384884
0.02547088
0.03194836
0.02604104
0.026782002
0.026640931
0.026812512
0.02341343
0.032555312
0.020924678
0.025072105
0.023253882
0.02932702
0.021827413
0.025906436
0.024522485
0.023890674
0.023589076
0.025746679
0.024593005
0.022794811
0.023801293
0.026520757
0.024679841
0.019024864
0.031863254
0.02353701
0.028439995
0.024088744
0.026356352
0.02576477
0.019545356
0.02722917
0.029569473
0.025362829
0.027033843
0.026661081
0.02648566
0.026323149
0.019259632
0.027307665
0.031845488
0.02580411
0.021387188
0.023874452
0.025954925
0.02882645
0.027322862
0.023928182
0.02700943
0.023865921
0.024247825
0.025062054
0.027369887
0.029644381
0.030787902
0.021309912
0.024149723
0.023463063
0.020634145
0.025945019
0.025371369
0.028591156
0.029538741
0.028571567
0.023337571
0.02529218
0.025477946
0.02267836
0.02724915
0.026341494
0.026916044
0.024563206
0.022865672
0.024365323
0.024433617
0.0258552
0.022913512
0.02333521
0.02563652
0.023376951
0.02415935
0.024138356
0.029031646
0.024771556
0.025249679
0.023845252
0.025473095
0.024659678
0.024835655
0.01833051
0.027060946
0.02157072
0.026983533
0.025540104
0.029304534
0.024483437
0.02334338
0.02632865
0.022693925
0.025903586
0.018935122
0.035169575
0.029136652
0.022834778
0.024317801
0.027506992
0.025325887
0.020374335
0.026014356
0.020724764
0.024723744
0.022569885
0.022797287
0.023089698
0.023616707
0.028807603
0.024241056
0.024595847
0.027110366
0.022232464
0.018353261
0.031070119
0.018943826
0.026050016
0.02752216
0.02704464
0.021838956
0.027802316
0.024612078
0.023967106
0.026991623
0.024022877
0.025878143
0.025800804
0.026427146
0.022952713
0.028301321
0.024662524
0.022142973
0.03442682
0.017200012
0.021630494
0.026070988
0.023706755
0.024708377
0.02182133
0.02099657
0.028557593
0.020291707
0.027888548
0.020617796
0.02560654
0.023385486
0.025014563
0.025717698
0.022622887
0.020926131
0.029470777
0.022222137
0.028430674
0.023717346
0.024245415
0.031365544
0.025988678
0.026130969
0.025098844
0.024051623
0.027449688
0.02586495
0.025811894
0.023373075
0.02234384
0.022747183
0.023578405
0.02234076
0.02534043
0.03205175
0.028761625
0.02196598
0.02506522
0.026204117
0.027383784
0.023279497
0.026724577
0.023325043
0.027773527
0.022335947
0.023788242
0.02269484
0.024771916
0.025428848
0.022336407
0.020363724
0.024708427
0.02526522
0.026830843
0.025744358
0.025460256
0.019944947
0.020394003
0.025856184
0.02723104
0.025062377
0.027111163
0.030277226
0.029110909
0.022574877
0.025596272
0.025983464
0.021577677
0.02066123
0.025131553
0.023170805
0.022977706
0.026243245
0.021149075
0.024861693
0.02057699
0.024481446
0.023301262
0.030177806
0.023077458
0.024514342
0.024841301
0.022962496
0.026213061
0.019754093
0.025515694
0.02936723
0.022721639
0.024935463
0.02501557
0.025882995
0.021168333
0.025782453
0.022365233
0.026607107
0.027521709
0.022082938
0.026093015
0.025686445
0.021623261
0.024796218
0.02707766
0.025850145
0.027804084
0.024013054
0.023045463
0.021388896
0.023655692
0.02605118
0.026002023
0.027045783
0.026442625
0.021475699
0.02164957
0.02563012
0.023531644
0.026409345
0.01949062
0.025950465
0.023493519
0.024982264
0.019514697
0.031942323
0.023675999
0.029733958
0.024008779
0.027593471
0.02433724
0.029148463
0.022831516
0.026853476
0.025375614
0.032269765
0.019299911
0.022050723
0.026457814
0.026934508
0.022435555
0.024817014
0.022423267
0.0301982
0.021228597
0.025873674
0.025791718
0.028846873
0.02484142
0.023101397
0.024394894
0.023164779
0.02190476
0.027932564
0.032766577
0.024478406
0.02231183
0.025551064
0.025112765
0.020632481
0.02481346
0.02360025
0.026622033
0.023777783
0.021471094
0.022597656
0.022410631
0.022684213
0.0251412
0.027911484
0.02343403
0.02605987
0.020826792
0.023339707
0.021062713
0.028504495
0.0209384
0.021686506
0.02747995
0.026876716
0.03028222
0.021716284
0.029173853
0.024465103
0.026604211
0.028550804
0.02170225
0.027281579
0.02650768
0.023276921
0.027112518
0.02931646
0.027578983
0.026180457
0.023778088
0.02452267
0.023500573
0.024103036
0.021621116
0.026161637
0.023027413
0.022310575
0.026353234
0.026502075
0.026024364
0.029469874
0.024412462
0.023742884
0.026376374
0.020959573
0.028322877
0.026256725
0.025034955
0.01901673
0.027727623
0.028984029
0.019972743
0.024159107
0.021655262
0.024676299
0.024771985
0.024789738
0.024369614
0.025080595
0.019081244
0.025595803
0.026245872
0.026219215
0.022772623
0.025066396
0.026609542
0.027243929
0.02499287
0.026485167
0.02630419
0.02664225
0.02490689
0.026306143
0.023985824
0.022538198
0.024941474
0.029751185
0.025515884
0.0186726
0.024004487
0.022641432
0.024478264
0.026222052
0.024036238
0.023192834
0.028680148
0.022795152
0.02366251
0.022209989
0.022068644
0.02356658
0.024521032
0.030038418
0.024522273
0.025868386
0.031045565
0.024833731
0.024356587
0.029655546
0.020913566
0.023475308
0.021897778
0.026471991
0.02947045
0.020849774
0.024471015
0.024840834
0.029179227
0.02543624
0.021341002
0.023723138
0.028729877
0.026468484
0.01872993
0.022613494
0.025901748
0.02020976
0.023262937
0.022005651
0.021393292
0.0213439
0.024643846
0.025425524
0.019384777
0.025097627
0.0265739
0.021086397
0.025157241
0.027380368
0.021295859
0.024478873
0.02486441
0.020696029
0.025663508
0.027000131
0.023098907
0.025553212
0.023602664
0.02552199
0.024338664
0.023010187
0.026864793
0.024728145
0.024307465
0.026541345
0.019528385
0.027203077
0.024859414
0.02642305
0.025507875
0.02338511
0.028151616
0.023857197
0.027557706
0.024122454
0.02636666
0.023537042
0.02788814
0.02916566
0.020276006
0.022600448
0.026954737
0.028375007
0.021143798
0.02423758
0.027415097
0.026711894
0.026956048
0.022773206
0.022352953
0.024485422
0.021633727
0.02061611
0.028893176
0.026201526
0.028792657
0.027694661
0.025453439
0.0221556
0.020971753
0.0267149
0.025674561
0.021696152
0.02319851
0.027122034
0.022672035
0.023735829
0.02458055
0.01933247
0.025229
0.026856596
0.024426728
0.025920723
0.029159293
0.023244837
0.025371877
0.02191527
0.028175287
0.022633549
0.022217616
0.02618061
0.025493188
0.019306555
0.027537417
0.021359947
0.028671224
0.024919657
0.023841068
0.025505045
0.026378173
0.022562122
0.023561567
0.023962917
0.027361158
0.024618773
0.02190068
0.023820506
0.02270308
0.024337266
0.021376891
0.024130795
0.028738976
0.025715336
0.022128029
0.02808211
0.029666714
0.021584366
0.027655918
0.026329335
0.025595754
0.028536865
0.023565982
0.022306282
0.024943825
0.022635367
0.02481142
0.024839275
0.023699734
0.02545536
0.025393443
0.028226627
0.021093123
0.023699423
0.024887076
0.023074014
0.021879055
0.02542921
0.027850887
0.028646516
0.028717509
0.026257776
0.026580404
0.026308386
0.023506097
0.023755236
0.024641057
0.026662031
0.023774011
0.027879788
0.023841944
0.023926262
0.026260609
0.024140136
0.026959242
0.021313183
0.025347415
0.02305204
0.0270689
0.025979605
0.028830847
0.02619902
0.02666215
0.020472605
0.023523573
0.021550776
0.022516893
0.025484974
0.02577868
0.02265056
0.025300274
0.024428679
0.025138233
0.022349231
0.025472173
0.025795396
0.02689097
0.019459033
0.027651025
0.023685297
0.020617299
0.025050528
0.023940336
0.021111293
0.024513291
0.02632844
0.021690354
0.020844998
0.025456151
0.024048941
0.023139259
0.025765516
0.02066126
0.022567563
0.027099757
0.029212197
0.022960894
0.029400267
0.024336152
0.028665937
0.026007615
0.027489733
0.024920616
0.021823462
0.023680188


==> figure/z01_l.txt <==
0.026835479
0.024848308
0.025774363
0.026450207
0.028800974
0.02597498
0.030239744
0.025846656
0.026118726
0.02524604
0.029071873
0.02404099
0.028844098
0.027302256
0.029931026
0.023007266
0.027183509
0.025236415
0.022679834
0.027851455
0.027310733
0.026655095
0.027531512
0.027456054
0.029645657
0.021949729
0.022299794
0.024077944
0.02550421
0.02744474
0.026934823
0.026151044
0.01939898
0.028641181
0.025302898
0.020170273
0.02053411
0.022806922
0.025278265
0.02632468
0.02122925
0.02591721
0.023146247
0.025423288
0.02363612
0.024047121
0.024903977
0.026331643
0.025344938
0.025164418
0.02124595
0.026033914
0.022146769
0.021010377
0.02566646
0.029641034
0.024483796
0.025025005
0.026126483
0.028096233
0.023342911
0.02733912
0.027818972
0.024457967
0.024603872
0.025394987
0.024185898
0.026761297
0.02330703
0.021588888
0.023094485
0.023932459
0.024230482
0.024756307
0.029237647
0.02457569
0.023920735
0.028695954
0.022143172
0.024390241
0.028026106
0.020491412
0.023234911
0.025370216
0.022795254
0.02368525
0.026504181
0.024041213
0.03156484
0.025797248
0.02562003
0.023670187
0.02265028
0.024878556
0.029174404
0.02640161
0.025331413
0.023533218
0.028831018
0.02764282
0.02121175
0.023473915
0.025138944
0.026812948
0.025633726
0.026630154
0.023292406
0.022749623
0.01961121
0.019126708
0.027162066
0.01782301
0.022636365
0.025202628
0.022396293
0.024569435
0.024552107
0.024325306
0.02609961
0.026049383
0.023882667
0.018238995
0.026204642
0.026934054
0.026088485
0.028916089
0.01945839
0.023067843
0.02373142
0.029644944
0.025165267
0.02671353
0.023267297
0.028057542
0.030516397
0.023693163
0.025565857
0.026464967
0.021964487
0.027254967
0.029223336
0.024721812
0.024535617
0.023295045
0.022173991
0.026607007
0.023915682
0.020010356
0.024158124
0.02424166
0.027234491
0.024754375
0.026369745
0.026669435
0.024796423
0.029312925
0.022972707
0.022796445
0.025384182
0.028101182
0.024944603
0.02651943
0.02299712
0.023233807
0.02446517
0.026926246
0.024862086
0.021413764
0.021750852
0.025665393
0.021067211
0.024367956
0.024478879
0.027338328
0.026153393
0.022529934
0.02223095
0.025884058
0.02310727
0.023022067
0.02189754
0.022356424
0.027312
0.022811549
0.025826644
0.025646567
0.024555737
0.021844191
0.02214976
0.022004731
0.023662606
0.02547222
0.023931548
0.020205798
0.024161143
0.024395023
0.02292496
0.022393716
0.023462817
0.028633446
0.023118906
0.026988158
0.024660973
0.025305679
0.027260972
0.024072386
0.02148545
0.025761642
0.027850443
0.0236128
0.025965929
0.020461177
0.023800774
0.019106464
0.022051534
0.021999247
0.023971006
0.030598318
0.02652007
0.026231656
0.022722
0.019732881
0.018915307
0.028500916
0.025872622
0.020151066
0.026954941
0.025053594
0.027685924
0.021608934
0.023598466
0.024387036
0.023425078
0.024008326
0.024484372
0.019140532
0.02306895
0.021736974
0.01809561
0.022374146
0.021843147
0.023928488
0.024441713
0.02208647
0.024483964
0.022224652
0.02177161
0.022710595
0.021708349
0.023898756
0.023592442
0.022874938
0.025102403
0.024485309
0.024926508
0.021079574
0.021707615
0.023683846
0.020393329
0.024140516
0.016056811
0.020798957
0.020301785
0.021947626
0.01944141
0.019881781
0.018144224
0.018551271
0.022347892
0.019332763
0.016263045
0.015030368
0.0186451
0.016898539
0.017072225
0.016597342
0.017083563
0.020204931
0.015083332
0.017182725
0.02084124
0.017127903
0.015028066
0.02027002
0.016191656
0.018178133
0.017267993
0.017425848
0.017291335
0.014933295
0.017505776
0.016472077
0.01690759
0.01690199
0.017772505
0.015871769
0.015905967
0.01670088
0.014968132
0.014984108
0.017819922
0.01687519
0.01672591
0.01616447
0.015581639
0.018768985
0.015557736
0.0160695
0.01711069
0.015225944
0.017227363
0.015792273
0.016773986
0.017094152
0.019448735
0.01710229
0.017664185
0.017293341
0.01685639
0.016830351
0.016107166
0.01642454
0.017109973
0.015906924
0.019218396
0.01755393
0.01722927
0.015523529
0.01568477
0.014862206
0.017970873
0.016800547
0.014850582
0.013057353
0.015623638
0.015119574
0.015975593
0.013121011
0.01695548
0.01671534
0.015057642
0.016556723
0.013201594
0.015814459
0.017161006
0.01581249
0.016464824
0.0140616335
0.014005763
0.015874129
0.013873799
0.016273022
0.018043982
0.01744679
0.015042238
0.017593656
0.014392113
0.015198337
0.014842256
0.01709543
0.016638152
0.016569389
0.015653534
0.020125637
0.0153423725
0.013864889
0.013693548
0.016093679
0.014322771
0.017642885
0.016420523
0.013301121
0.019815007
0.016120002
0.016241977
0.0165507
0.014897438
0.01626463
0.014100479
0.013575917
0.015347709
0.013265602
0.016103432
0.018152548
0.0157707
0.015573185
0.016341668
0.015231382
0.017119031
0.0149450945
0.017092815
0.016235575
0.013962419
0.014165786
0.014216214
0.014256521
0.014371721
0.01706406
0.011787752
0.014612077
0.016783638
0.017501747
0.015588953
0.014011815
0.015116608
0.015392198
0.014443734
0.013753546
0.01818576
0.017630927
0.01333677
0.0132220015
0.016135197
0.014793472
0.014552547
0.0148619125
0.015282397
0.014710713
0.014503889
0.016231744
0.01578805
0.016885309
0.014320889
0.015872665
0.013050859
0.0155697
0.015425952
0.013279974
0.015489741
0.014830986
0.013112179
0.011216775
0.014038138
0.017898414
0.013715403
0.015121184
0.014093182
0.013100148
0.016826779
0.014968234
0.014828284
0.014285667
0.013436391
0.015082471
0.013583952
0.014994069
0.014100843
0.018929148
0.012702121
0.014664729
0.01356315
0.014925459
0.0154482005
0.014007339
0.013165206
0.012790048
0.012964847
0.015521893
0.013107977
0.0142594725
0.015045839
0.0141747845
0.014582158
0.013910553
0.016067922
0.015450044
0.013826661
0.016631946
0.015922666
0.0138144605
0.016217275
0.014081534
0.015593428
0.015779411
0.01631021
0.012832865
0.014807305
0.013555641
0.0148496255
0.014019201
0.01572568
0.013952055
0.016466618
0.016894026
0.014875051
0.014853818
0.014113807
0.014574359
0.013766648
0.011920351
0.015033537
0.015324317
0.01549523
0.013476308
0.01521559
0.015708549
0.014096262
0.015496207
0.014135599
0.018282741
0.013195444
0.012885091
0.0140194055
0.015605499
0.013716141
0.01427586
0.015164801
0.012684964
0.01702721
0.012936647
0.013228227
0.016239349
0.014508486
0.013348933
0.01423929
0.015199952
0.015478861
0.014473448
0.01147462
0.013339813
0.015430234
0.015647098
0.013687186
0.0109278895
0.014011174
0.013401496
0.016543936
0.017105827
0.015651619
0.015456482
0.01755673
0.013625784
0.013187509
0.01132688
0.014384045
0.013554488
0.0139689455
0.013416878
0.013385293
0.013142345
0.012582469
0.014524317
0.012578635
0.012018623
0.012982173
0.013453341
0.014507592
0.012596187
0.013382637
0.015586322
0.012304375
0.014081753
0.013257032
0.016347015
0.014330836
0.015214266
0.012245678
0.014701802
0.012824501
0.013869517
0.016365366
0.012931817
0.013274202
0.016685333
0.0142319985
0.013125759
0.015718523
0.015467468
0.014205691
0.013297085
0.012928281
0.014246192
0.016502587
0.015856406
0.014672991
0.015381696
0.012840335
0.01357292
0.012190821
0.012978264
0.012289454
0.0133923385
0.0137944855
0.013112497
0.013510808
0.012001214
0.012880995
0.014749308
0.013427673
0.015841303
0.012582699
0.016187865
0.012535944
0.013535411
0.01299106
0.016444657
0.013207631
0.014679713
0.013993035
0.01174886
0.015387411
0.013333864
0.013201843
0.014648617
0.013431367
0.015009306
0.013745031
0.01269602
0.014127208
0.017083513
0.013851716
0.01317473
0.012633362
0.013274264
0.012516465
0.014205793
0.012713947
0.012776951
0.014804501
0.012893623
0.013093382
0.01641844
0.011976487
0.011684739
0.01604031
0.016435605
0.012398704
0.013957557
0.012829096
0.01490106
0.015486063
0.014754522
0.017348714
0.014552028
0.01443014
0.013188387
0.0128597105
0.013397741
0.017030282
0.012904045
0.01326703
0.012930254
0.014797251
0.014692315
0.0130305635
0.016398458
0.014771447
0.016500924
0.013231006
0.01473701
0.012994404
0.013385471
0.014191213
0.01513022
0.014457441
0.015090442
0.011367546
0.012612064
0.014791792
0.013226996
0.014654824
0.01499536
0.012137274
0.012341991
0.0143901985
0.01369686
0.0150772855
0.01380669
0.012098858
0.014729667
0.012267505
0.012098753
0.016916998
0.014269407
0.012145831
0.01452699
0.016522301
0.013418849
0.013509529
0.014061413
0.014987078
0.015289831
0.014529391
0.012195163
0.013325492
0.012764414
0.0127491625
0.012691564
0.012300173
0.01535899
0.016110107
0.014344442
0.013625146
0.013250094
0.015657658
0.01582962
0.013179405
0.01284527
0.014585619
0.014320276
0.014416145
0.013948798
0.0141724
0.014259438
0.013807893
0.011996276
0.013596749
0.014387438
0.015711058
0.013624145
0.013588132
0.012059914
0.015024781
0.014242884
0.013700479
0.016486945
0.013541908
0.015535459
0.012831724
0.010534351
0.011636438
0.012816834
0.014070026
0.012514416
0.015962986
0.013752274
0.01230317
0.014707014
0.012959457
0.015593648
0.01456567
0.01425237
0.016231645
0.016602568
0.014119758
0.014149305
0.014293443
0.014456878
0.012959499
0.01564488
0.014909959
0.012546461
0.013856103
0.0121904025
0.014834475
0.015741706
0.015481981
0.012616815
0.01404854
0.014701913
0.013710665
0.013953822
0.01205423
0.012621585
0.011051412
0.014509629
0.012398245
0.011702855
0.014040189
0.013754706
0.013560315
0.015208692
0.013471933
0.013404589
0.014702352
0.014357833
0.013090522
0.014138376
0.011876244
0.01252661
0.014414529
0.015053486
0.013657998
0.009986704
0.013336817
0.013072519
0.012555061
0.0132130515
0.011069669
0.012151797
0.013156576
0.014457966
0.014456019
0.015583907
0.015091174
0.013994333
0.013452288
0.0141036445
0.0141794
0.01345985
0.012595961
0.012755535
0.011947674
0.0113996165
0.013974872
0.013619332
0.013697149
0.013511469
0.01302882
0.0128166545
0.013475484
0.011957298
0.014022193
0.014102416
0.014901679
0.013849974
0.016205449
0.012077701
0.012174968
0.014577029
0.012515614
0.01149803
0.013128604
0.01370629
0.012462714
0.015345664
0.011773927
0.011539975
0.010852409
0.01339188
0.015713649
0.014105646
0.013680776
0.01316436
0.013685938
0.016737038
0.012149189
0.014511156
0.012065466
0.013309453
0.015568983
0.012695881
0.014088778
0.012644684
0.014775078
0.013401399
0.014273926
0.01514034
0.012017494
0.014609961
0.013555119
0.013752471
0.0128874965
0.013730974
0.014728682
0.014205309
0.014892037
0.01314516
0.013568887
0.013505333
0.014077253
0.010453502
0.010970903
0.011164859
0.012424942
0.012781301
0.013930667
0.012734556
0.012921249
0.013256426
0.0140731335
0.012171278
0.013727019
0.0134616885
0.01190045
0.010910255
0.013208817
0.013255636
0.012705679
0.0134743685
0.012121199
0.011641967
0.015159149
0.014913547
0.0132303815
0.013732574
0.012340674
0.010897617
0.013365071
0.013983178
0.014111391
0.010687045
0.015417203
0.012558317
0.014204805
0.015521045
0.0154499635
0.01354143
0.015699493
0.011611739
0.013330395
0.014279257
0.012450685
0.017617984
0.01574107
0.012992235
0.013080674
0.012506864
0.015887976
0.013875524
0.015302135
0.013802979
0.014284719
0.01350348
0.013900821
0.012600959
0.014346895
0.012324278
0.012846995
0.012615678
0.0119875455
0.013150011
0.01237668
0.015213874
0.012192459
0.0134730125
0.011878654
0.014748881
0.010561796
0.015758863
0.013135564
0.011058945
0.013392696
0.014201182
0.011172211
0.0114914095
0.010889756
0.015115521
0.012769405
0.012480452
0.0119963335
0.013927273
0.01271327
0.01343094
0.012157274
0.013994394
0.012794826
0.011241012
0.013844226
0.012961594
0.013988842
0.015180504
0.012332971
0.014975925
0.015279853
0.011549218
0.014338228
0.01092197
0.011112962
0.013492765
0.013434156
0.010826926
0.013185307
0.014322742
0.012458636
0.014841409
0.012266078
0.0118639935
0.012137024
0.011314684
0.01274216
0.015575702
0.011983634
0.013163977
0.012478842
0.014854464
0.01332822
0.013752987
0.010979201
0.013179657
0.012634373
0.013377807
0.01446295
0.013602671
0.012071938
0.013526056
0.012861725
0.013746513
0.016042752
0.01245469
0.013346959
0.0143279005
0.012746496
0.01258246
0.013317266
0.01405097
0.015488188
0.0134885665
0.01337188
0.0129170725
0.012355598
0.013341144
0.01361029
0.017399566
0.010330342
0.015659226
0.010936596
0.0141768465
0.01503586
0.011897058
0.015768712
0.013667687
0.012614269
0.012408727
0.013114022
0.013596272
0.014172165
0.015183208
0.013882987
0.012484033
0.012581678
0.013068729
0.01343109
0.012301931
0.011474879
0.013861479
0.010561008
0.012985874
0.013560401
0.011688591
0.01409764
0.011743287
0.012398343
0.01340256
0.014493636
0.013461647
0.013450218
0.014042729
0.01401047
0.010856697
0.013151056
0.015402365
0.014077071
0.012581813
0.011827705
0.010921577
0.012118899
0.011738698
0.013357429
0.013214571
0.012305862
0.012522954
0.014156155
0.012177292
0.015435951
0.017287027
0.011057541
0.014602764
0.01622478
0.017141644
0.016778352
0.015115433
0.013790038
0.0137608815
0.013185914
0.013669219
0.012912645
0.016787196
0.011361864
0.014455214
0.012479262
0.014400789
0.013350465
0.011569079
0.012146239
0.012526872
0.014192272
0.013907578
0.016222298
0.0139963385
0.011460596
0.014002012
0.010865677
0.012225331
0.014154882
0.014301035
0.012176882
0.012939675
0.013319545
0.014440388
0.01525941
0.014143229
0.012028886
0.013547136
0.012228792
0.012830711
0.014856252
0.01263909
0.013010925
0.014698071
0.011029479
0.014024654
0.01431983
0.0130450865
0.015623127
0.012450266
0.012196637
0.014887266
0.013597651
0.012894669
0.013335165
0.0121248625
0.013233329
0.012858169
0.013154678
0.0141841285
0.010887799
0.014010693
0.015174544
0.012427136
0.015068659
0.016690778
0.012655715
0.013708205
0.012001754
0.012450555
0.01534141
0.013198577
0.012097506
0.015011749
0.013690971
0.0126745375
0.013521429
0.0147215575
0.011903033
0.014776865
0.011248303
0.013707937
0.011936193
0.0120925475
0.011460202
0.010462165
0.012196822
0.013163841
0.012396379
0.013813866
0.014264981
0.011701984
0.012719842
0.011640878
0.0140440725
0.012735736
0.013650925
0.014889209
0.013556232
0.014468544
0.013859112
0.012489648
0.012066804
0.014483952
0.014039061
0.013989208
0.014173385
0.011987035
0.015102102
0.010911405
0.0137166735
0.013197132
0.011792365
0.013883507
0.013135359
0.012216093
0.01333636
0.0112697715
0.014341069
0.011882195
0.012252154
0.014193451
0.014593015
0.013728689
0.011363816
0.010603087
0.011560062
0.014669113
0.013880287
0.012144951
0.012947411
0.014742524
0.013653406
0.013082888
0.013514818
0.013614895
0.013276079
0.013468643
0.012227398
0.014489333
0.012234528
0.011664404
0.012524348
0.013562496
0.012845471
0.011364809
0.012093122
0.016792012
0.01227836
0.01311983
0.013270484
0.012489204
0.012338495
0.014780574
0.015392723
0.0138449455
0.014242399
0.014012086
0.012453649
0.015015808
0.0126811545
0.012107091
0.010954781
0.013232948
0.014035101
0.012465541
0.013301937
0.011508769
0.01372565
0.01091056
0.011453812
0.011428328
0.012564559
0.015878627
0.012557725
0.014199436
0.012779143
0.01197674
0.013535956
0.014200785
0.011199945
0.014972863
0.01439136
0.01124606
0.014155918
0.013418505
0.0124932565
0.0135595715
0.014195408
0.010653161
0.012598638
0.013095245
0.012526838
0.012428379
0.014781971
0.013411272
0.011278405
0.015268381
0.011741972
0.0145082185
0.0130556235
0.013654748
0.012600283
0.013956616
0.014273546
0.013413515
0.01268825
0.012688708
0.013973359
0.0126922345
0.012045159
0.013351114
0.013663579
0.0121498685
0.013401679
0.01589006
0.013745287
0.013717156
0.013870641
0.013505803
0.0100096045
0.012309194
0.010781025
0.015220943
0.014549061
0.012017899
0.012495069
0.011324538
0.012642812
0.012627481
0.010797232
0.010450059
0.012855538
0.0123302955
0.011152842
0.014126726
0.012636794
0.010850052
0.0112024415
0.014798701
0.012770978
0.015017962
0.014120415
0.011978644
0.01238445
0.016458208
0.01165542
0.012517527
0.013287048
0.011774192
0.01196121
0.012471561
0.012674734
0.011580417


==> figure/z1_l.txt <==
0.025343366
0.02466861
0.02485921
0.025355909
0.022178125
0.022283468
0.018663112
0.018901492
0.023857452
0.022029046
0.019482847
0.025113586
0.018418673
0.023050912
0.023093717
0.021796491
0.021418644
0.02198663
0.020847091
0.019736666
0.021518258
0.022679958
0.017169842
0.018976612
0.018379774
0.017461045
0.019924974
0.01797249
0.01802902
0.019331537
0.018534953
0.015890134
0.014693722
0.013651692
0.016886221
0.013993993
0.01373234
0.01392012
0.016756019
0.015531329
0.012905068
0.014377472
0.018547796
0.01424201
0.015485198
0.013538516
0.014379312
0.013772126
0.014059931
0.013306239
0.012191306
0.015536824
0.013916342
0.01379495
0.015286411
0.013865403
0.012637944
0.011581422
0.014598686
0.012450354
0.014465208
0.014409153
0.015610414
0.01375399
0.013695208
0.011809313
0.010378212
0.012153588
0.012540351
0.012543427
0.01400201
0.011938293
0.0126748495
0.012241584
0.01265239
0.013934873
0.0133794295
0.01394222
0.012896654
0.014233734
0.011295004
0.012192986
0.012027396
0.01262845
0.011663894
0.012558114
0.0124666365
0.013652956
0.012262179
0.011039052
0.010654684
0.011050383
0.011731665
0.01142353
0.013085529
0.010676187
0.01144052
0.012787761
0.010940126
0.0108439475
0.012544367
0.011877337
0.01395476
0.010863667
0.013875519
0.011783731
0.010579328
0.010652449
0.011432865
0.009469025
0.012987222
0.013261676
0.013030944
0.010958324
0.01026924
0.01200952
0.011718385
0.012311736
0.011173884
0.010261554
0.012711432
0.011539962
0.011241353
0.011535808
0.010840883
0.0110744685
0.011572026
0.010139727
0.010077745
0.011668248
0.010561278
0.011485347
0.0111123165
0.010068985
0.011853027
0.010230571
0.013015034
0.010789803
0.011398909
0.010794252
0.011204576
0.0111214025
0.010569326
0.011271882
0.012522316
0.010232559
0.010135034
0.010423214
0.010760522
0.010919285
0.013404536
0.010345471
0.011879206
0.01065586
0.011180866
0.010598731
0.0093025025
0.011536607
0.011299403
0.009531787
0.011130337
0.011360753
0.011471891
0.010384304
0.010954971
0.010937274
0.011943066
0.0125655765
0.01069513
0.011574434
0.0097066555
0.010950523
0.012442646
0.011333619
0.008362307
0.011056069
0.011534401
0.01105688
0.012275179
0.011083475
0.012455765
0.008653858
0.009598747
0.009415947
0.011440773
0.01342456
0.0127507495
0.010733887
0.010545575
0.010747179
0.010431992
0.010136521
0.010476596
0.008174513
0.010421512
0.010029848
0.009923321
0.011935383
0.012359102
0.009735039
0.011409687
0.010842049
0.009479982
0.011044886
0.009827678
0.009728323
0.00850694
0.01031719
0.011305295
0.010491521
0.011076284
0.011676494
0.012158441
0.011068255
0.010095014
0.011128454
0.011011821
0.01203251
0.010104319
0.010463831
0.009299911
0.01147033
0.011668785
0.009953234
0.0113626635
0.012124531
0.011248696
0.010427502
0.01004191
0.011408399
0.010251699
0.009088831
0.012322209
0.010599631
0.009870324
0.009913746
0.01041427
0.009632035
0.0103058135
0.01005535
0.010228826
0.010555854
0.012043063
0.012802512
0.009243568
0.011200362
0.010990396
0.009338715
0.010451531
0.010758943
0.010405844
0.012416616
0.010136853
0.0112366425
0.009242285
0.010465017
0.010002283
0.009073874
0.0084798215
0.010847624
0.011072586
0.009187347
0.010220448
0.010104247
0.009847559
0.009242427
0.011490142
0.01206325
0.011895095
0.009262993
0.011924486
0.0113019915
0.008627196
0.009140589
0.011931294
0.01074684
0.009764507
0.008844461
0.009976836
0.009686714
0.010029572
0.011080248
0.009134895
0.009713002
0.008097586
0.010318866
0.010680362
0.010537507
0.0103014335
0.009765604
0.009556483
0.009654997
0.011471893
0.01041687
0.010383998
0.010744754
0.009951793
0.011508517
0.011712734
0.008170335
0.00954907
0.0104251765
0.009669322
0.010694163
0.008550099
0.009828953
0.009663304
0.008971675
0.010032476
0.010307641
0.009394828
0.009211516
0.010728641
0.008716082
0.008634999
0.008764424
0.00944267
0.008389326
0.00957435
0.010698718
0.01095306
0.008593286
0.008976513
0.009821246
0.010176182
0.009529795
0.010136517
0.009461989
0.008334782
0.010066667
0.009935001
0.009876864
0.00769131
0.008952215
0.010771949
0.009243599
0.0100616
0.00937168
0.009690412
0.0093776975
0.009007388
0.009090018
0.00916455
0.010506857
0.010185356
0.009972939
0.009982872
0.011318982
0.008967024
0.00912583
0.0095554935
0.0075178216
0.009954832
0.009593934
0.010854956
0.010641178
0.012330742
0.009099081
0.007821412
0.009571215
0.008386365
0.009954188
0.010128586
0.008445894
0.010877329
0.008746428
0.009502955
0.008053002
0.009507583
0.00933858
0.011002269
0.008817719
0.010352019
0.009214003
0.011763182
0.011015804
0.009745813
0.010076715
0.010278474
0.008862927
0.009032074
0.011191675
0.009895971
0.008261687
0.010265885
0.008370847
0.00907324
0.010108432
0.011096465
0.010452203
0.011981002
0.011450616
0.009691373
0.009925594
0.008896848
0.010042374
0.009469483
0.011123078
0.008310776
0.011880798
0.010382946
0.009887134
0.009429721
0.0094017275
0.009496429
0.01078136
0.010722903
0.010307402
0.0104878545
0.007847796
0.009866112
0.010361582
0.010071564
0.010537003
0.009120997
0.008611715
0.010516326
0.009841771
0.010165454
0.012575997
0.011726172
0.011607561
0.01175861
0.009405589
0.008266686
0.009407627
0.00907664
0.010157499
0.011030978
0.009059226
0.009044977
0.011923439
0.0076487586
0.009042481
0.009128875
0.008810294
0.010152897
0.009203429
0.010069682
0.009120474
0.010445461
0.01016608
0.009337396
0.009411333
0.009758894
0.009286577
0.008165668
0.010470134
0.009285892
0.00933204
0.007929855
0.01139784
0.009460149
0.00985885
0.010417449
0.010878603
0.010024212
0.0089849895
0.009423683
0.010448759
0.009908304
0.009833598
0.009873554
0.008720844
0.008322911
0.009650922
0.00911651
0.011391382
0.008878292
0.009734831
0.008627439
0.00903792
0.009208536
0.0093149245
0.0089952275
0.009292773
0.0086441105
0.008510142
0.009042493
0.010530852
0.010783919
0.011559661
0.007994285
0.008836069
0.010365086
0.007548213
0.00900002
0.010913735
0.008995626
0.011023853
0.009936613
0.01109621
0.008887524
0.01007573
0.009693397
0.009049499
0.009192367
0.010400984
0.011704566
0.010775456
0.00943663
0.009529917
0.008933705
0.010789108
0.009367632
0.009614099
0.011892433
0.010101774
0.011826847
0.009875963
0.009084512
0.010252435
0.0098814955
0.010766285
0.009280958
0.009909127
0.008944833
0.00878103
0.009733107
0.01005971
0.010415994
0.009379936
0.009196296
0.009637353
0.009537765
0.010658486
0.009798145
0.01056979
0.010238993
0.009029109
0.008715882
0.008919409
0.00835321
0.011304652
0.010056512
0.009403711
0.009528241
0.010228704
0.01071597
0.009535399
0.009232024
0.010533767
0.009163892
0.009852315
0.008921357
0.008497146
0.009981089
0.009174459
0.008740309
0.00996792
0.009074669
0.010664427
0.01089057
0.008725811
0.008332294
0.011672723
0.010575006
0.009425209
0.010372874
0.009709271
0.013855978
0.010846058
0.009559582
0.009800321
0.009948054
0.009009058
0.00908144
0.008510518
0.009067673
0.009922788
0.009278678
0.0092367595
0.010877922
0.008883221
0.00992174
0.0099862125
0.01179969
0.00804053
0.009247243
0.009938295
0.009266907
0.008631286
0.009406545
0.008715674
0.009266648
0.0090380795
0.007885341
0.010297843
0.011894128
0.0094419895
0.008594438
0.009621865
0.011797239
0.009732246
0.011081142
0.009622145
0.008707069
0.009694279
0.00847407
0.009944106
0.009198557
0.008699285
0.009356976
0.010873685
0.010164064
0.0091859065
0.011233765
0.008400227
0.007908751
0.009149245
0.009816555
0.009863756
0.008995608
0.008294447
0.009163003
0.008239269
0.010219549
0.010090873
0.009668753
0.009178366
0.010330848
0.008354687
0.00872756
0.0092654405
0.008456489
0.009903795
0.010522625
0.011134429
0.009269241
0.009514337
0.009362251
0.01069894
0.009715374
0.00919555
0.010012385
0.009721312
0.009899885
0.009310799
0.009440678
0.010801413
0.008374291
0.008574017
0.011724398
0.0083951885
0.009064327
0.010410866
0.009042742
0.0082713375
0.012201381
0.009214082
0.00986382
0.01127973
0.008652157
0.011060732
0.009631013
0.009236018
0.011058435
0.009642121
0.00825309
0.008523878
0.009233269
0.0087821605
0.009396904
0.009169898
0.008461162
0.0099817095
0.010402907
0.01046311
0.009289681
0.011684831
0.009006497
0.009193441
0.008989436
0.009271447
0.008398607
0.008441347
0.010749227
0.009432321
0.010383615
0.010574396
0.009698108
0.008973834
0.008662992
0.011279567
0.009624255
0.010272248
0.008660505
0.011947717
0.008984166
0.009272518
0.0090900045
0.009462799
0.01062095
0.011504655
0.009169505
0.0075304625
0.00910676
0.008194834
0.0073559186
0.009880334
0.010826386
0.0093610855
0.01074944
0.008608329
0.007992255
0.010322869
0.009494831
0.007872275
0.008379937
0.00926903
0.008825054
0.009957133
0.010395106
0.007988509
0.0085804
0.010742469
0.010743537
0.008822233
0.011126692
0.008782374
0.009556613
0.008264731
0.009262567
0.009431323
0.009402652
0.00877856
0.010066152
0.010859296
0.009332461
0.011603847
0.009332822
0.009453688
0.010072989
0.008959609
0.010103489
0.007996547
0.00943112
0.007687956
0.008609337
0.008682959
0.008209898
0.009025801
0.010253753
0.010469868
0.009620898
0.0074047917
0.008869037
0.010858899
0.008111724
0.0075835125
0.009836717
0.011703877
0.008762909
0.009140081
0.008244339
0.008576556
0.009669497
0.010150102
0.011720508
0.010541274
0.008753829
0.008868991
0.0078022927
0.0105892345
0.010626217
0.008435513
0.009728741
0.010402231
0.00784246
0.010355699
0.0085599385
0.008534531
0.008574857
0.009443254
0.010488858
0.008575697
0.009962155
0.0099713905
0.008851358
0.007499458
0.009493492
0.009816847
0.008823302
0.010001487
0.008811983
0.010267028
0.006613395
0.009866655
0.0090613635
0.008470286
0.010192797
0.009680184
0.0104317535
0.009518198
0.009671036
0.009973475
0.009683
0.010722186
0.008105776
0.009726628
0.010813042
0.009239225
0.009471263
0.012305801
0.011807809
0.010352157
0.00888578
0.010742908
0.009654441
0.009275662
0.0089754565
0.008320674
0.010458035
0.01129925
0.011258206
0.00968673
0.009986051
0.009126395
0.0102493465
0.008954939
0.009021774
0.007423621
0.009465662
0.008729641
0.009090368
0.009769416
0.009321175
0.009177074
0.00858015
0.009529586
0.010538772
0.009153178
0.008823169
0.008635767
0.008730844
0.009684788
0.009529171
0.008360935
0.008454289
0.008222246
0.009270056
0.011242486
0.009354025
0.008441614
0.009887032
0.009034532
0.008953012
0.01087546
0.008723122
0.00781421
0.00903274
0.008821015
0.008841719
0.008517959
0.011175979
0.00962309
0.008260084
0.009606611
0.009772662
0.00878198
0.009768931
0.010593276
0.008494811
0.008886748
0.008352217
0.0097322175
0.0088495305
0.007929597
0.0094633335
0.0076697026
0.008350304
0.009499045
0.008071718
0.008417679
0.009052559
0.009992557
0.009214935
0.009383236
0.008909221
0.010218458
0.011749417
0.010028414
0.008161777
0.009697252
0.01047531
0.008066564
0.010321727
0.008572936
0.008502281
0.008764944
0.009374744
0.009165508
0.01080794
0.0086025195
0.00934664
0.0096266605
0.008684657
0.009431618
0.010710253
0.009589359
0.009615651
0.011554239
0.008084877
0.008380509
0.010518598
0.008786341
0.009024027
0.008758317
0.008317082
0.009467393
0.01009332
0.009369193
0.010731628
0.010910471
0.01129389
0.008188264
0.010863795
0.00934166
0.010367893
0.0094899405
0.009034856
0.009547535
0.009559268
0.008593767
0.008909413
0.009521705
0.0087172305
0.008659024
0.010015802
0.008236041
0.010462813
0.008538578
0.009088601
0.009606128
0.008496916
0.011247619
0.009960612
0.009422841
0.008284087
0.010626782
0.009557454
0.010836699
0.008383815
0.010752683
0.00832564
0.009978032
0.008244078
0.010948558
0.009156405
0.008366577
0.009155609
0.008730074
0.009198478
0.010410776
0.009010701
0.010642594
0.00968697
0.009592861
0.010041438
0.009108651
0.009344582
0.008697118
0.010009382
0.009304842
0.009363242
0.009479919
0.0086563
0.009393057
0.009514282
0.010092301
0.009227227
0.009450343
0.007756864
0.010926145
0.008855775
0.01044652
0.008878169
0.010446482
0.00936644
0.010920905
0.009190591
0.008592636
0.009208067
0.00802528
0.009126971
0.008929751
0.009096341
0.008614201
0.008760254
0.0074873194
0.007401529
0.009783591
0.0105582345
0.008614464
0.0077533554
0.009312765
0.010288636
0.0083508305
0.009247425
0.009720456
0.008923388
0.008678196
0.008790818
0.008241542
0.0079119075
0.009887092
0.00904479
0.009135742
0.009132819
0.008307689
0.007537331
0.009129539
0.00959058
0.009745179
0.009752506
0.008593124
0.008959542
0.008261423
0.0073959064
0.010648073
0.008002952
0.00840243
0.010694736
0.010344787
0.008986402
0.009720243
0.008009865
0.009040987
0.010865928
0.008612236
0.008868487
0.0094193285
0.009017974
0.009632524
0.0075175404
0.007572569
0.008261935
0.008878354
0.009781437
0.008469977
0.009618327
0.009434819
0.008750666
0.009414278
0.00909922
0.0076192277
0.009640714
0.009873418
0.010239599
0.008228141
0.008957378
0.008681754
0.008471409
0.011061618
0.008130062
0.009322756
0.008770825
0.010472578
0.01033833
0.009914021
0.008622428
0.008829517
0.008673418
0.01235357
0.008586427
0.007684327
0.01002886
0.009416894
0.008692342
0.007781191
0.00956342
0.009388743
0.00894365
0.011968282
0.0073774764
0.009176746
0.0082671065
0.008836359
0.009927762
0.008884622
0.0076718065
0.0099590905
0.01085207
0.00954434
0.0082316995
0.0074260687
0.009220088
0.008430481
0.008524685
0.00744335
0.010983661
0.009305194
0.010737369
0.010535538
0.010293394
0.009643556
0.009204886
0.009574331
0.009743615
0.010505138
0.007831397
0.009940494
0.009208212
0.009008649
0.011287605
0.009459853
0.00840287
0.0097843865
0.008971521
0.00906747
0.010213085
0.00996039
0.008780996
0.008453461
0.0087180305
0.008433421
0.008809375
0.007838191
0.0103135025
0.008743379
0.0076307557
0.008532181
0.009389305
0.0091948
0.009415839
0.00927253
0.009442896
0.008275907
0.008465891
0.009675813
0.009063418
0.009849586
0.010058827
0.009227654
0.011078545
0.00909593
0.008720628
0.008097452
0.010262978
0.0096255625
0.008645334
0.008292719
0.01081551
0.009999839
0.007947565
0.008520928
0.010423151
0.008895501
0.00954947
0.008453693
0.009220861
0.008336614
0.0091975555
0.009385113
0.008692321
0.008284772
0.009600909
0.009928047
0.011252073
0.0098885
0.009350323
0.009282395
0.009003681
0.008612076
0.01045624
0.008476918
0.0082666855
0.008447045
0.008408433
0.009693664
0.008653065
0.00978473
0.010479834
0.009886306
0.009018038
0.008578381
0.007826438
0.007966241
0.009050225
0.008836912
0.009165584
0.010830804
0.008775307
0.00898259
0.009783974
0.010194903
0.00969527
0.0088829035
0.0091066025
0.00969132
0.008073293
0.009471212
0.008157369
0.008204573
0.009877277
0.010310969
0.008379304
0.009171134
0.009600918
0.008535385
0.00809167
0.0076793353
0.008413249
0.0102218855
0.010785065
0.0076423315
0.009456563
0.010110188
0.008781948
0.009451395
0.008754879
0.012051705
0.009017655
0.008254812
0.008142739
0.009901953
0.009650787
0.008254085
0.009249178
0.009388083
0.008499436
0.00798127
0.008801833
0.010061324
0.009657655
0.009529601
0.008710226
0.009401556
0.009979972
0.008639548
0.010344545
0.0102122445
0.0094556855
0.010572312
0.008944846
0.0094293775
0.009078947
0.0091472035
0.0072981757
0.008280223
0.010104593
0.008489539
0.008535299
0.009242313
0.00917379
0.008818075
0.010028858
0.008529563
0.008029586
0.010822766
0.009260854
0.009044776
0.0084070405
0.010306177
0.009901161
0.008272671
0.009626611
0.008829564
0.0082382085
0.010474913
0.0084278565
0.008894152
0.0076420554
0.009635937
0.009163477
0.009653817
0.009375661
0.007967504
0.008896768
0.009377822
0.008606216
0.008753489
0.00865481
0.0097889425
0.00974798
0.008189784
0.010021104
0.008932452
0.010380604
0.008994586
0.008002258
0.010250097
0.009992502
0.008771673
0.009160103
0.011247406
0.009664708
0.008661397
0.008758874
0.009121878
0.008378412
0.009415971
0.008336642
0.00926788
0.010959588
0.009047919
0.008835449
0.009161979
0.010289969
0.008877811

